Distances between finite-horizon linear behaviors

The paper introduces a class of distances for linear behaviors over finite time horizons. These distances allow for comparisons between finite-horizon linear behaviors represented by matrices of possibly different dimensions. They remain invariant under coordinate changes, rotations, and permutations, ensuring independence from input-output partitions. Moreover, they naturally encode complexity-misfit trade-offs for Linear Time-Invariant (LTI) behaviors, providing a principled solution to a longstanding puzzle in behavioral systems theory. The resulting framework characterizes modeling as a minimum distance problem, identifying the Most Powerful Unfalsified Model (MPUM) as optimal among all systems unfalsified by a given dataset. Finally, we illustrate the value of these metrics in a time series anomaly detection task, where their finer resolution yields superior performance over existing distances.

==> distance_chordal.csv <==
24,2.98023223876953e-08
25,2.58095682795178e-08
26,2.1073424255447e-08
27,2.58095682795179e-08
28,0
29,3.33200093731253e-08
30,2.1073424255447e-08
31,2.98023223876953e-08
32,2.98023223876953e-08
33,1.49011611938477e-08
34,3.33200093731253e-08
35,2.58095682795178e-08
36,3.94247667650072e-08
37,2.98023223876953e-08
38,3.33200093731253e-08
39,3.33200093731253e-08
40,2.1073424255447e-08
41,3.33200093731253e-08
42,1.49011611938477e-08
43,2.58095682795178e-08
44,2.1073424255447e-08
45,2.98023223876953e-08
46,3.94247667650072e-08
47,0
48,3.33200093731253e-08
49,1
50,1.4142135623731
51,1.73205080756888
52,2
53,2.23606797749979
54,2.44948974278318
55,2.64575131106459
56,2.82842712474619
57,2.82842712474619
58,2.82842712474619
59,2.82842712474619
60,2.82842712474619
61,2.82842712474619
62,2.82842712474619
63,2.82842712474619
64,2.82842712474619
65,2.82842712474619
66,2.82842712474619
67,2.82842712474619
68,2.64575131106459
69,2.44948974278318
70,2.23606797749979
71,2
72,1.73205080756888
73,1.4142135623731
74,1.4142135623731
75,1.4142135623731
76,1.4142135623731
77,1.4142135623731
78,1.4142135623731
79,1.4142135623731
80,1.4142135623731
81,1.4142135623731
82,1.4142135623731
83,1.4142135623731
84,1.4142135623731
85,1.4142135623731
86,1.4142135623731
87,1.4142135623731
88,1.4142135623731
89,1.4142135623731
90,1.4142135623731
91,1.4142135623731
92,1.4142135623731
93,1.4142135623731
94,1.4142135623731
95,1.4142135623731
96,1.4142135623731
97,1.4142135623731
98,1.4142135623731
99,1.4142135623731
100,1.4142135623731
101,1.73205080756888
102,2
103,2.23606797749979
104,2.44948974278318
105,2.64575131106459
106,2.82842712474619
107,2.82842712474619
108,2.82842712474619
109,2.82842712474619
110,2.82842712474619
111,2.82842712474619
112,2.82842712474619
113,2.82842712474619
114,2.82842712474619
115,2.82842712474619
116,2.82842712474619
117,2.64575131106459
118,2.44948974278318
119,2.23606797749979
120,2
121,1.73205080756888
122,1.4142135623731
123,1
124,2.98023223876953e-08
125,0
126,2.98023223876953e-08
127,4.4703483581543e-08
128,1.49011611938477e-08
129,0
130,2.1073424255447e-08
131,2.98023223876953e-08
132,2.98023223876953e-08
133,0
134,2.98023223876953e-08
135,1.49011611938477e-08
136,1.49011611938477e-08
137,2.1073424255447e-08
138,2.58095682795179e-08
139,2.1073424255447e-08
140,0
141,0
142,3.65002414998886e-08
143,0
144,3.65002414998886e-08
145,2.1073424255447e-08
146,2.58095682795178e-08
147,3.33200093731253e-08
148,2.98023223876953e-08
149,1
150,1.4142135623731
151,1.73205080756888
152,2
153,2.23606797749979
154,2.44948974278318
155,2.64575131106459
156,2.82842712474619
157,2.82842712474619
158,2.82842712474619
159,2.82842712474619
160,2.82842712474619
161,2.82842712474619
162,2.82842712474619
163,2.82842712474619
164,2.82842712474619
165,2.82842712474619
166,2.82842712474619
167,2.82842712474619
168,2.82842712474619
169,2.82842712474619
170,2.64575131106459
171,2.44948974278318
172,2.23606797749979
173,2
174,2
175,2
176,2
177,2
178,2
179,2
180,2
181,2
182,2
183,2
184,2
185,2
186,2
187,2
188,2
189,2
190,2
191,2
192,2
193,2
194,2
195,2
196,2
197,2
198,2
199,2
200,2
201,2.23606797749979
202,2.44948974278318
203,2.64575131106459
204,2.82842712474619
205,2.82842712474619
206,2.82842712474619
207,2.82842712474619
208,2.82842712474619
209,2.82842712474619
210,2.82842712474619
211,2.82842712474619
212,2.82842712474619
213,2.82842712474619
214,2.82842712474619
215,2.82842712474619
216,2.82842712474619
217,2.64575131106459
218,2.44948974278318
219,2.23606797749979
220,2
221,1.73205080756888
222,1.4142135623731
223,1
224,3.65002414998886e-08
225,0
226,3.33200093731253e-08
227,1.49011611938477e-08
228,3.65002414998886e-08
229,2.1073424255447e-08
230,2.1073424255447e-08
231,0
232,2.98023223876953e-08
233,0
234,2.98023223876953e-08
235,2.98023223876953e-08
236,2.98023223876953e-08
237,1.49011611938477e-08
238,4.2146848510894e-08
239,0
240,2.1073424255447e-08
241,2.98023223876953e-08
242,2.58095682795179e-08
243,2.58095682795179e-08
244,2.58095682795178e-08
245,0
246,3.33200093731253e-08
247,3.65002414998886e-08
248,3.33200093731253e-08
249,1.49011611938477e-08


==> distance_gap.csv <==
24,0
25,8.85098226489238e-16
26,6.1571314555078e-16
27,7.70398266443609e-16
28,1.05638315321187e-15
29,8.34675026750583e-16
30,7.87882106133543e-16
31,6.51741773361224e-16
32,7.86645127524667e-16
33,5.32191780173196e-16
34,7.34692075828042e-16
35,7.52109618286856e-16
36,8.23893406370553e-16
37,1.03163023179082e-15
38,5.28828306879591e-16
39,5.43153477970587e-16
40,9.13058481010712e-16
41,6.45294004232304e-16
42,8.43163727622455e-16
43,5.16188961274e-16
44,9.92829125978322e-16
45,5.97970541396008e-16
46,7.86377473999716e-16
47,1.28824725483908e-15
48,1.01667931306128e-15
49,0.999999999999999
50,1
51,1
52,1
53,1
54,1
55,1
56,1
57,1
58,1
59,1
60,1
61,1
62,1
63,1
64,1
65,1
66,1
67,1
68,1
69,1
70,1
71,1
72,1
73,1
74,1
75,1
76,1
77,1
78,1
79,1
80,1
81,1
82,1
83,1
84,1
85,1
86,1
87,1
88,1
89,1
90,1
91,1
92,1
93,1
94,1
95,1
96,0.999999999999999
97,1
98,1
99,1
100,1
101,1
102,1
103,1
104,1
105,1
106,1
107,1
108,1
109,1
110,1
111,1
112,1
113,1
114,1
115,1
116,1
117,1
118,1
119,1
120,1
121,1
122,1
123,1
124,1.86788032899328e-15
125,2.3832255135239e-15
126,1.87528783110009e-15
127,1.90643464693813e-15
128,1.96669343454419e-15
129,2.29442396630641e-15
130,1.90068651154415e-15
131,1.82972109061261e-15
132,1.4606375633378e-15
133,1.94960814024655e-15
134,1.87331835281571e-15
135,1.69654592403602e-15
136,2.09942304777555e-15
137,1.58877911669332e-15
138,1.66471640167783e-15
139,1.69229508386579e-15
140,1.5099788317263e-15
141,1.95612243434e-15
142,1.68014909751482e-15
143,1.86070470740654e-15
144,1.80942764097309e-15
145,1.64997141627559e-15
146,1.95058120641473e-15
147,1.75782836427311e-15
148,1.7109272032658e-15
149,1
150,1
151,1
152,1
153,1
154,1
155,1
156,1
157,1
158,1
159,1
160,1
161,1
162,1
163,1
164,1
165,1
166,1
167,1
168,1
169,1
170,1
171,1
172,1
173,1
174,1
175,1
176,1
177,1
178,1
179,1
180,1
181,1
182,1
183,1
184,1
185,1
186,1
187,1
188,1
189,1
190,1
191,1
192,1
193,1
194,1
195,1
196,1
197,1
198,1
199,1
200,1
201,1
202,1
203,1
204,1
205,1
206,1
207,1
208,1
209,1
210,1
211,1
212,1
213,1
214,1
215,1
216,1
217,1
218,1
219,1
220,1
221,1
222,1
223,1
224,1.31690054295728e-15
225,1.89497157616488e-15
226,1.5466172332401e-15
227,1.86335897307592e-15
228,1.33541564494067e-15
229,2.12723777772223e-15
230,2.62071383415679e-15
231,2.75897684188758e-15
232,2.79613461250705e-15
233,3.22802096798968e-15
234,2.52350152943564e-15
235,2.25156051219638e-15
236,3.20081682870796e-15
237,2.63494956599752e-15
238,2.93410903290151e-15
239,2.93744744775481e-15
240,2.78252846200745e-15
241,2.74902508295617e-15
242,2.2834118094095e-15
243,2.51623161030464e-15
244,1.87792029380525e-15
245,2.3735337701699e-15
246,2.38010250337017e-15
247,2.47030312492397e-15
248,2.77428677832124e-15
249,2.80816073093173e-15


==> output_signal.csv <==
0,0
1,0.951056516295154
2,0.587785252292473
3,-0.587785252292473
4,-0.951056516295154
5,-2.44929359829471e-16
6,0.951056516295154
7,0.587785252292473
8,-0.587785252292473
9,-0.951056516295154
10,-4.89858719658941e-16
11,0.951056516295153
12,0.587785252292474
13,-0.587785252292473
14,-0.951056516295154
15,-7.34788079488412e-16
16,0.951056516295153
17,0.587785252292474
18,-0.587785252292472
19,-0.951056516295154
20,-9.79717439317883e-16
21,0.951056516295153
22,0.587785252292474
23,-0.587785252292472
24,-0.951056516295154
25,-1.22464679914735e-15
26,0.951056516295153
27,0.587785252292474
28,-0.587785252292472
29,-0.951056516295154
30,-1.46957615897682e-15
31,0.951056516295153
32,0.587785252292474
33,-0.587785252292472
34,-0.951056516295154
35,-1.71450551880629e-15
36,0.951056516295153
37,0.587785252292475
38,-0.587785252292472
39,-0.951056516295154
40,-1.95943487863577e-15
41,0.951056516295153
42,0.587785252292475
43,-0.587785252292471
44,-0.951056516295154
45,-2.20436423846524e-15
46,0.951056516295153
47,0.587785252292475
48,-0.587785252292471
49,-1.53884176858763
50,-3.67394039744206e-15
51,1.53884176858762
52,1.53884176858763
53,0.363271264002676
54,-0.36327126400268
55,-4.89982515786259e-15
56,0.363271264002681
57,-0.363271264002685
58,-1.53884176858762
59,-1.53884176858763
60,-4.40872847693047e-15
61,1.53884176858763
62,1.53884176858763
63,0.36327126400269
64,-0.36327126400268
65,1.96067283990894e-15
66,0.363271264002681
67,-0.36327126400267
68,-1.53884176858762
69,-1.53884176858762
70,-5.14351655641888e-15
71,1.53884176858762
72,1.53884176858763
73,0.363271264002677
74,-0.36327126400268
75,-5.38968387752153e-15
76,0.363271264002681
77,-0.363271264002684
78,-1.53884176858762
79,-1.53884176858763
80,-5.8783046359073e-15
81,1.53884176858763
82,1.53884176858763
83,0.363271264002691
84,-0.36327126400268
85,1.47081412025e-15
86,0.363271264002681
87,-0.36327126400267
88,-1.53884176858762
89,-1.53884176858762
90,-6.61309271539571e-15
91,1.53884176858762
92,1.53884176858763
93,0.363271264002678
94,-0.36327126400268
95,-5.87954259718047e-15
96,0.363271264002681
97,-0.363271264002683
98,-1.53884176858762
99,-1.53884176858764
100,-4.89858719658941e-15
101,0.951056516295154
102,0.587785252292489
103,-0.587785252292463
104,-0.951056516295155
105,1.96191080118212e-15
106,0.951056516295156
107,0.587785252292483
108,-0.587785252292469
109,-0.951056516295153
110,-1.95993006314504e-14
111,0.95105651629515
112,0.587785252292478
113,-0.587785252292474
114,-0.951056516295151
115,-1.27388026336788e-14
116,0.951056516295152
117,0.587785252292472
118,-0.587785252292457
119,-0.951056516295158
120,-5.8783046359073e-15
121,0.951056516295154
122,0.587785252292466
123,-0.587785252292462
124,-0.951056516295155
125,9.82193361864236e-16
126,0.951056516295147
127,0.587785252292484
128,-0.587785252292468
129,-0.951056516295153
130,7.84269135963577e-15
131,0.951056516295149
132,0.587785252292478
133,-0.587785252292474
134,-0.95105651629516
135,-1.37185200729967e-14
136,0.951056516295152
137,0.587785252292473
138,-0.587785252292479
139,-0.951056516295158
140,-6.85802207522518e-15
141,0.951056516295154
142,0.58778525229249
143,-0.587785252292462
144,-0.951056516295156
145,2.47592254635343e-18
146,0.951056516295156
147,0.587785252292485
148,-0.587785252292467
149,-1.22982477421268
150,-2.69484193876077e-14
151,1.22982477421267
152,0.95105651629516
153,-0.445745730372267
154,-1.31432778029784
155,-1.00000000000001
156,-0.587785252292473
157,-1.17228825837763
158,-2.12662702088009
159,-1.84785876296259
160,-1.37160441504504e-14
161,1.84785876296257
162,2.1266270208801
163,1.17228825837764
164,0.587785252292473
165,1
166,1.31432778029784
167,0.445745730372284
168,-0.951056516295146
169,-1.22982477421268
170,7.35407060125e-15
171,1.22982477421267
172,0.951056516295161
173,-0.445745730372266
174,-1.31432778029783
175,-1.00000000000001
176,-0.587785252292473
177,-1.17228825837763
178,-2.1266270208801
179,-1.84785876296259
180,-1.54305496692567e-14
181,1.84785876296257
182,2.12662702088011
183,1.17228825837764
184,0.587785252292473
185,0.999999999999999
186,1.31432778029783
187,0.445745730372285
188,-0.951056516295146
189,-1.22982477421268
190,-2.93977129859024e-14
191,1.22982477421267
192,0.951056516295162
193,-0.445745730372264
194,-1.31432778029783
195,-1.00000000000001
196,-0.587785252292473
197,-1.17228825837763
198,-2.12662702088009
199,-1.84785876296259
200,-9.79717439317883e-15
201,0.951056516295153
202,0.58778525229247
203,-0.587785252292459
204,-0.951056516295165
205,-3.13583858258113e-14
206,0.951056516295146
207,0.587785252292487
208,-0.587785252292465
209,-0.951056516295155
210,3.92382160236424e-15
211,0.951056516295157
212,0.587785252292458
213,-0.587785252292447
214,-0.951056516295161
215,-1.76373898302682e-14
216,0.95105651629515
217,0.587785252292476
218,-0.587785252292476
219,-0.95105651629515
220,-3.91986012629007e-14
221,0.951056516295144
222,0.587785252292493
223,-0.587785252292458
224,-0.951056516295157
225,-3.91639383472518e-15
226,0.951056516295155
227,0.587785252292465
228,-0.587785252292487
229,-0.951056516295164
230,-2.54776052673577e-14
231,0.951056516295148
232,0.587785252292482
233,-0.58778525229247
234,-0.951056516295153
235,9.80460216081789e-15
236,0.951056516295141
237,0.5877852522925
238,-0.587785252292452
239,-0.951056516295159
240,-1.17566092718146e-14
241,0.951056516295152
242,0.587785252292471
243,-0.587785252292481
244,-0.951056516295149
245,-3.33178207044471e-14
246,0.951056516295145
247,0.587785252292489
248,-0.587785252292463
249,-0.951056516295155

